A Hypersensitive Breast Cancer Detector

Early detection of breast cancer through screening mammography yields a 20-35% increase in survival rate; however, there are not enough radiologists to serve the growing population of women seeking screening mammography. Although commercial computer aided detection (CADe) software has been available to radiologists for decades, it has failed to improve the interpretation of full-field digital mammography (FFDM) images due to its low sensitivity over the spectrum of findings. In this work, we leverage a large set of FFDM images with loose bounding boxes of mammographically significant findings to train a deep learning detector with extreme sensitivity. Building upon work from the Hourglass architecture, we train a model that produces segmentation-like images with high spatial resolution, with the aim of producing 2D Gaussian blobs centered on ground-truth boxes. We replace the pixel-wise $L_2$ norm with a weak-supervision loss designed to achieve high sensitivity, asymmetrically penalizing false positives and false negatives while softening the noise of the loose bounding boxes by permitting a tolerance in misaligned predictions. The resulting system achieves a sensitivity for malignant findings of 0.99 with only 4.8 false positive markers per image. When utilized in a CADe system, this model could enable a novel workflow where radiologists can focus their attention with trust on only the locations proposed by the model, expediting the interpretation process and bringing attention to potential findings that could otherwise have been missed. Due to its nearly perfect sensitivity, the proposed detector can also be used as a high-performance proposal generator in two-stage detection systems.

==> notes.txt <==

TO DO: 
------

DONE - make color of bounding box in Fig.2 consistent with Fig.1: same tone of red
DONE - complete bib: see commented papers in report.bib
DONE - replace [CITE] with citation
DONE - report coordinates of center of box in Fig.2
DONE - in Fig.2 and in main text, use k=2 instead of k=3
     - remove C(n) from text, never used 
     - explain that each point in the FROC is obtained by using the N brightest blobs 
     - link text to Fig.2-F

Improve Fig.2 (loss):
DONE - reduce slightly the font size in gray boxes
DONE - remove tiny text in UNet drawing 

